External-Wrench Estimation for Aerial Robots Exploiting a Learned Model

This paper presents an external wrench estimator that uses a hybrid dynamics model consisting of a first-principles model and a neural network. This framework addresses one of the limitations of the state-of-the-art model-based wrench observers: the wrench estimation of these observers comprises the external wrench (e.g. collision, physical interaction, wind); in addition to residual wrench (e.g. model parameters uncertainty or unmodeled dynamics). This is a problem if these wrench estimations are to be used as wrench feedback to a force controller, for example. In the proposed framework, a neural network is combined with a first-principles model to estimate the residual dynamics arising from unmodeled dynamics and parameters uncertainties, then, the hybrid trained model is used to estimate the external wrench, leading to a wrench estimation that has smaller contributions from the residual dynamics, and affected more by the external wrench. This method is validated with numerical simulations of an aerial robot in different flying scenarios and different types of residual dynamics, and the statistical analysis of the results shows that the wrench estimation error has improved significantly compared to a model-based wrench observer using only a first-principles model.

==> images/frames_overview.tikz <==
% \documentclass[tikz]{standalone}

% % Drawing
% \usepackage{tikz}
% \usepackage{tikz-3dplot}

% % Styles
% \tikzset{>=latex}
% \tikzset{near start abs/.style={yshift=-3cm, xshift=-6cm}}

% \begin{document}

% Cartesian Coordinates	

\tdplotsetmaincoords{60}{115}
\begin{tikzpicture}[scale=3, tdplot_main_coords]
    \coordinate (O_W) at (-6,-6,-6);
    \draw[ultra thick,->] (O_W) -- (-5,-6,-6) node[anchor=north]{$\quad \mathbf{x}_{W}$};
    \draw[ultra thick,->] (O_W) -- (-6,-5,-6) node[anchor=north west]{$\mathbf{y}_{W}$};
    \draw[ultra thick,->] (O_W) -- (-6,-6,-5) node[anchor=south]{$\mathbf{z}_{W}$};

    \coordinate (O_B) at (0,0,0);
    \draw[ultra thick,->] (0,0,0) -- (1,0,0) node[anchor=north]{$\quad \mathbf{x}_{B}$};
    \draw[ultra thick,->] (0,0,0) -- (0,1,0) node[right, xshift = -2 pt, yshift = 4 pt]{$\mathbf{y}_{B}$};
    \draw[ultra thick,->] (0,0,0) -- (0,0,1) node[anchor=south]{$\mathbf{z}_{B}$};
    \begin{scope}[canvas is xy plane at z=0]
        \filldraw[black, fill opacity=0.2] (0,0,0) circle (0.25);
    \end{scope}

    \draw[red,thick,->] (O_W) -- node[below, yshift=-0pt, xshift=0pt]{$\mathbf{p}$} (O_B);
    % \draw [->,red] (O_W.north) to [out=40,in=190] node[above, yshift=-15pt, xshift=-30pt]{$\mathbf{R_B^W}$} (O_B.north);


    % Draw the arms and rotors
        
        % Draw rotor 1
        % Convert angle to radians for coordinates
        \pgfmathsetmacro{\x}{2*cos(0)}
        \pgfmathsetmacro{\y}{2*sin(0)}
    
        % Draw the arm
        \draw[thin] (0,0,0) -- (\x,\y,0);
        
        % Draw the rotor at the end of the arm
        % \draw[black] (\x,\y,0) circle (3 pt);
        % \begin{scope}[canvas is xy plane at z=0]
        %     \draw (\x,\y,0) circle (0.5 cm);
        % \end{scope}
        
        %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
        \tdplotsetrotatedcoords{-90 + 0}{-20}{90}
        \coordinate (Shift) at (\x,\y,0);
        \tdplotsetrotatedcoordsorigin{(Shift)}
        
        % Scope enclosing here:
        \begin{scope}[tdplot_rotated_coords]
            \filldraw[black, fill opacity=0.1] (0,0,0) circle (0.25);
            % \draw[ultra thick,->] (0,0,0) node[anchor=north east]{$\gamma_1 \quad$} -- (0,0,0.5); 
            \draw[ultra thick,->] (0,0,0) -- (0,0,0.5); 
        \end{scope}

        % Draw rotor 2
        % Convert angle to radians for coordinates
        \pgfmathsetmacro{\x}{2*cos(60)}
        \pgfmathsetmacro{\y}{2*sin(60)}
    
        % Draw the arm
        \draw[thin] (0,0,0) -- (\x,\y,0);
        
        % Draw the rotor at the end of the arm
        % \draw[black] (\x,\y,0) circle (3 pt);
        % \begin{scope}[canvas is xy plane at z=0]
        %     \draw (\x,\y,0) circle (0.5 cm);
        % \end{scope}
        
        %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
        \tdplotsetrotatedcoords{-90 + 60}{20}{90}
        \coordinate (Shift) at (\x,\y,0);
        \tdplotsetrotatedcoordsorigin{(Shift)}
        
        % Scope enclosing here:
        \begin{scope}[tdplot_rotated_coords]
            \filldraw[black, fill opacity=0.1] (0,0,0) circle (0.25);
            % \draw[ultra thick,->] (0,0,0) -- (0,0,0.5) node[anchor=north east]{$\gamma_2 \;$};  
            \draw[ultra thick,->] (0,0,0) -- (0,0,0.5) ;  
        \end{scope}

        % Draw rotor 3
        % Convert angle to radians for coordinates
        \pgfmathsetmacro{\x}{2*cos(120)}
        \pgfmathsetmacro{\y}{2*sin(120)}
    
        % Draw the arm
        \draw[thin] (0,0,0) -- (\x,\y,0);
        
        % Draw the rotor at the end of the arm
        % \draw[black] (\x,\y,0) circle (3 pt);
        % \begin{scope}[canvas is xy plane at z=0]
        %     \draw (\x,\y,0) circle (0.5 cm);
        % \end{scope}
        
        %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
        \tdplotsetrotatedcoords{-90 + 120}{-20}{90}
        \coordinate (Shift) at (\x,\y,0);
        \tdplotsetrotatedcoordsorigin{(Shift)}
        
        % Scope enclosing here:
        \begin{scope}[tdplot_rotated_coords]
              \filldraw[black, fill opacity=0.1] (0,0,0) circle (0.25);
            \draw[ultra thick,->] (0,0,0) -- (0,0,0.5) node[anchor=north west]{$\gamma_3 \quad$};  
        \end{scope}

        % Draw rotor 4
        % Convert angle to radians for coordinates
        \pgfmathsetmacro{\x}{2*cos(180)}
        \pgfmathsetmacro{\y}{2*sin(180)}
    
        % Draw the arm
        \draw[thin] (0,0,0) -- (\x,\y,0);
        
        % Draw the rotor at the end of the arm
        % \draw[black] (\x,\y,0) circle (3 pt);
        % \begin{scope}[canvas is xy plane at z=0]
        %     \draw (\x,\y,0) circle (0.5 cm);
        % \end{scope}
        
        %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
        \tdplotsetrotatedcoords{-90 + 180}{20}{90}
        \coordinate (Shift) at (\x,\y,0);
        \tdplotsetrotatedcoordsorigin{(Shift)}
        
        % Scope enclosing here:
        \begin{scope}[tdplot_rotated_coords]
              \filldraw[black, fill opacity=0.1] (0,0,0) circle (0.25);
            \draw[ultra thick,->] (0,0,0) -- (0,0,0.5) node[anchor=north west]{$\gamma_4 \quad$};  
        \end{scope}

        % Draw rotor 5
        % Convert angle to radians for coordinates
        \pgfmathsetmacro{\x}{2*cos(240)}
        \pgfmathsetmacro{\y}{2*sin(240)}
    
        % Draw the arm
        \draw[thin] (0,0,0) -- (\x,\y,0);
        
        % Draw the rotor at the end of the arm
        % \draw[black] (\x,\y,0) circle (3 pt);
        % \begin{scope}[canvas is xy plane at z=0]
        %     \draw (\x,\y,0) circle (0.5 cm);
        % \end{scope}
        
        %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
        \tdplotsetrotatedcoords{-90 + 240}{-20}{90}
        \coordinate (Shift) at (\x,\y,0);
        \tdplotsetrotatedcoordsorigin{(Shift)}
        
        % Scope enclosing here:
        \begin{scope}[tdplot_rotated_coords]
              \filldraw[black, fill opacity=0.1] (0,0,0) circle (0.25);
            \draw[ultra thick,->] (0,0,0) -- (0,0,0.5) node[anchor=north east]{$\gamma_5 \quad$};  
        \end{scope}

        % Draw rotor 6
        % Convert angle to radians for coordinates
        \pgfmathsetmacro{\x}{2*cos(300)}
        \pgfmathsetmacro{\y}{2*sin(300)}
    
        % Draw the arm
        \draw[thin] (0,0,0) -- (\x,\y,0);
        
        % Draw the rotor at the end of the arm
        % \draw[black] (\x,\y,0) circle (3 pt);
        % \begin{scope}[canvas is xy plane at z=0]
        %     \draw (\x,\y,0) circle (0.5 cm);
        % \end{scope}
        
        %  \tdplotsetrotatedcoords{alpha}{beta}{gamma}
        \tdplotsetrotatedcoords{-90 + 300}{20}{90}
        \coordinate (Shift) at (\x,\y,0);
        \tdplotsetrotatedcoordsorigin{(Shift)}
        
        % Scope enclosing here:
        \begin{scope}[tdplot_rotated_coords]
              \filldraw[black, fill opacity=0.1] (0,0,0) circle (0.25);
            \draw[ultra thick,->] (0,0,0) -- (0,0,0.5) node[anchor=north east]{$\gamma_6 \quad$};  
        \end{scope}

\end{tikzpicture}

% \end{document}
